Stable non-symmetric coupling of the finite volume and the boundary element method for convection-dominated parabolic-elliptic interface problems

Many problems in electrical engineering or fluid mechanics can be modeled by parabolic-elliptic interface problems, where the domain for the exterior elliptic problem might be unbounded. A possibility to solve this class of problems numerically is the non-symmetric coupling of finite elements (FEM) and boundary elements (BEM) analyzed in [Egger, Erath, Schorr, arXiv:1711.08487, 2017]. If, for example, the interior problem represents a fluid, this method is not appropriate since FEM in general lacks conservation of numerical fluxes and in case of convection dominance also stability. A possible remedy to guarantee both is the use of the vertex-centered finite volume method (FVM) with an upwind stabilization option. Thus we propose a (non-symmetric) coupling of FVM and BEM for a semi-discretization of the underlying problem. For the subsequent time discretization we introduce two options: a variant of the backward Euler method which allows us to develop an analysis under minimal regularity assumptions and the classical backward Euler method. We analyze both, the semi-discrete and the fully discrete system, in terms of convergence and error estimates. Some numerical examples illustrate the theoretical findings and give some ideas for practical applications.

==> figures/sinusLaplaceMatrix_var.dat <==
hinv	V_error	V_error_proj	H1_error	H1_error_proj	Energy_error	Energy_error_proj
8	0.196649971110377	0.175050281065513	0.108914428288053	0.0394138116644465	0.30556439939843	0.21446409272996
16	0.104009361081069	0.100074897716752	0.0715362451018411	0.0229198587247847	0.17554560618291	0.122994756441537
32	0.0588851603102824	0.0580929892210019	0.046335467592468	0.0145772719766797	0.10522062790275	0.0726702611976816
64	0.0343487896293499	0.0341761278676686	0.0297233471028589	0.00940226761740038	0.0640721367322088	0.043578395485069
128	0.0203770043374854	0.0203380278410115	0.0189504176704332	0.00606342722185259	0.0393274220079186	0.0264014550628641
256	0.0122318493843399	0.0122228684415948	0.0120366930554504	0.00390492614560283	0.0242685424397904	0.0161277945871976
512	0.00741001113285675	0.0074079027868749	0.00762770189612474	0.00251187610469028	0.0150377130289815	0.00991977889156519
1024	0.00452232916630612	0.00452182175494353	0.00482682378946039	0.00161425477076584	0.0093491529557665	0.00613607652570937


==> figures/tanh_var.dat <==
hinv	V_error	V_error_proj	H1_error	H1_error_proj	Energy_error	Energy_error_proj
8	0.545076250122054	0.535654039737617	4.16994531453477	2.80874942695704	4.71502156465683	3.34440346669466
16	0.376897667542323	0.375306050299114	2.98686063480765	2.45195361119755	3.36375830234997	2.82725966149666
32	0.235467634745435	0.235167196877167	1.65633713349175	1.44215852409867	1.89180476823718	1.67732572097584
64	0.130448816415231	0.130382015699809	0.888929986979455	0.742925994593388	1.01937880339469	0.873308010293197
128	0.0658353057957429	0.0658191457593013	0.465755113113637	0.386016347965825	0.53159041890938	0.451835493725127
256	0.0330675133680964	0.0330635038372	0.240510417081589	0.199803972892041	0.273577930449685	0.232867476729241
512	0.0166143462920117	0.0166133511143824	0.122808478483707	0.102404177224262	0.139422824775718	0.119017528338644
1024	0.00833163229618243	0.00833138510027734	0.0621801595144162	0.0519937544187806	0.0705117918105986	0.0603251395190579

